On the micro PIV accuracy and reliability utilizing suspension particles of large, non-Gaussian particle image

Optical investigations on the dynamics of dense suspensions are challenging due to reduced optical accessibility. Furthermore, the suspension particle image size can strongly deviate from the optimal particle image size for PIV measurements. Optical accessibility can be achieved by refractive index matching of surface labelled suspension particles. This results in particle images that are transparent in the particle image center, but fluoresce at the particle image rim, resulting in ring-shaped particle images. In the present study the influence of particle image size of such ring-shaped particle images is compared with Gaussian and plateau-shaped particle images. Particles of Gaussian image shape result from fully labelled particles with small image diameters and are commonly used in PIV measurements. Such particles are also utilized for the determination of the continuous phase velocities in the experimental part of the present study. Monte Carlo simulations show that ring-shaped particle images have a superior behavior, i.e. they assume a reduced displacement estimation error for noisy as well as for noise-free image data, compared to Gaussian and plateau-shaped particle images. This is also true for large particle image diameters when particle images are intersected at interrogation window borders. Measurements are performed on a suspension containing 5 Vol.-% surface labelled, refractive index matched 60$\mu$m PMMA particles. Simultaneously, $\mu$PIV measurements of the carrier liquid flow are performed utilizing 1.19$\mu$m fluorescent PS particles. Overall, the present study demonstrates theoretically and experimentally that the usage of suspension particles with ring-shaped images is suitable for $\mu$PIV measurements to gain detailed insights into suspension bulk dynamics.

==> Figures/Results_Exp/2019-10-04_SuspensionPIV2/Particle-Distribution_averaged_Z.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
%
\begin{tikzpicture}

\begin{axis}[%
width=0.4\textwidth,
height=0.3\textwidth,
at={(0.758in,0.481in)},
scale only axis,
bar shift auto,
xmin=0,
xmax=50,
xlabel style={font=\color{white!15!black}},
xlabel={$\frac{N_I}{N_{IW}}$},
ymin=-8,
ymax=508,
ylabel style={font=\color{white!15!black}},
ytick={0,125,250,375,500},
ylabel={z [$\mu$m]},
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
legend style={legend cell align=left, align=left, draw=white!15!black}
]
\addplot[xbar, bar width=16, fill=red, draw=black, area legend] table[row sep=crcr] {%
10.8947368421053	0\\
13.2631578947368	20\\
17.4210526315789	40\\
22	60\\
24.2631578947368	80\\
29.4736842105263	100\\
30.7368421052632	120\\
28.3684210526316	140\\
30.5789473684211	160\\
33.2105263157895	180\\
33.9473684210526	200\\
36.3157894736842	220\\
35.5263157894737	240\\
28.5263157894737	260\\
7.31578947368421	280\\
2.31578947368421	300\\
1.84210526315789	320\\
1.52631578947368	340\\
1.31578947368421	360\\
0.789473684210526	380\\
0.578947368421053	400\\
0.842105263157895	420\\
1	440\\
0.631578947368421	460\\
0.736842105263158	480\\
0.421052631578947	500\\
};
\addplot[color=black, draw=none, error bars/.cd, x dir=both, x explicit] 
table[row sep=crcr, x=x, y=y, x error=xerror] {%
x	y	xerror\\
10.89	0	5.476\\
13.26	20	4.794\\
17.42	40	6.058\\
22	60	8.518\\
24.26	80	8.64\\
29.47	100	10.17\\
30.74	120	11.75\\
28.37	140	9.541\\
30.58	160	11.09\\
33.21	180	12.34\\
33.95	200	13.44\\
36.32	220	13.01\\
35.53	240	11.64\\
28.53	260	9.448\\
7.316	280	3.859\\
2.316	300	1.701\\
1.842	320	1.675\\
1.526	340	1.389\\
1.316	360	1.857\\
0.7895	380	0.855\\
0.5789	400	0.6925\\
0.8421	420	1.119\\
1	440	1.374\\
0.6316	460	0.8307\\
0.7368	480	0.9335\\
0.4211	500	0.607\\
};

\end{axis}
\end{tikzpicture}%
